Fast matrix-vector products in tensor-train format via structured sketching

We propose a randomized, streamable algorithm that computes a tensor-train approximation of a matrix-vector product without ever forming the full intermediate tensor. We develop three contraction strategies for streaming tensor-train approximation (STTA): sequential, fused, and pre-sketched. We focus on the regime of large operator mode sizes and show that pre-sketching can provide significant speed-ups when a lower-rank approximation of the input is sought, by pre-computing all sketch-related contractions with the operator. The pre-sketched strategy can also accelerate successive randomized compression (SRC), although to a lesser extent since its second sweep depends on the input vector and cannot be pre-computed. We compare the three strategies in terms of computational cost and memory, and demonstrate their performance on synthetic and application-driven examples where rank reduction is relevant.

==> exp1_target_rank_plot.csv <==
route,s6,s40,s100
formround,12.6401,2.8848,0.7361
sequential,6.5960,1.4981,0.4151
fused,1.9412,1.2090,0.5330
presketched,1.0000,1.0000,1.0000
src,1.5354,1.2963,0.6416
srcabsorbed,0.8396,1.3740,1.5459


==> response_time.csv <==
s,e_floor,e_form,e_seq,e_fused,e_pre,e_src,e_src_abs,e_trunc,t_form,t_seq,t_fused,t_pre,t_src,t_src_abs
3,6.699651262e-07,NaN,NaN,4.062302083e-06,4.062302081e-06,7.454944871e-06,7.454944871e-06,0.9901244559,NaN,NaN,1.5276738,0.4157668,1.0135433,0.3720108
5,2.736729672e-07,NaN,NaN,1.928716266e-06,1.928716267e-06,9.079896547e-07,9.079896547e-07,0.9950855358,NaN,NaN,2.0144416,0.5108172,1.4503616,0.4625883
10,5.700092286e-08,NaN,NaN,6.359386441e-07,6.359386389e-07,1.801310702e-07,1.801310702e-07,0.9818266907,NaN,NaN,3.0905957,0.8391478,2.6162429,0.7751775
20,5.989893163e-10,NaN,NaN,5.058381261e-09,5.058377773e-09,1.924717103e-09,1.92471685e-09,0.9340365376,NaN,NaN,5.2059458,1.3922153,4.9136883,1.9226622
30,2.405849662e-10,NaN,NaN,1.816467121e-09,1.816465973e-09,5.893201918e-10,5.893201927e-10,1.049831608,NaN,NaN,7.4896939,2.7289544,7.2470939,4.0002841


==> stream.csv <==
s,ell,floor,e_ours,e_src,e_trunc,t_ours,t_src,t_trunc,mem_ours,mem_src,t_prep_ours,t_prep_src
4,6,0.01556459222,0.4050757065,0.08107418178,1.001948848,2.9043136,4.0119957,7.8614953,140560,1535327200,0.01449382857,0.0159021
8,12,0.000839798539,0.008477243073,0.003814176042,1.009749088,4.4571031,5.483458,11.3860934,511888,1538437600,0.01583108571,0.01796016667
12,18,8.714081767e-05,0.001134632293,0.000522997936,1.037485338,6.8328725,12.9316765,16.7968476,1114768,1541548000,0.01665445,0.01687686667
16,24,2.805410673e-05,0.0002733567264,0.0001419158034,1.056036951,9.4236644,16.9823194,24.0616853,1949200,1544658400,0.01734556667,0.0176328
20,30,5.020384208e-06,4.692720807e-05,3.919274221e-05,1.042432102,13.0333954,20.4137339,30.6082467,3015184,1547768800,0.0180563,0.01829641667
24,36,2.890664212e-15,5.244856322e-14,3.344081277e-14,1.079871682,16.8646243,23.6334819,44.0401499,4312720,1550879200,0.0193747,0.01915921667


==> stream_eps.csv <==
s,ell,floor,e_ours,e_src,e_trunc,t_ours,t_src,t_trunc,mem_ours,mem_src,t_prep_ours,t_prep_src
4,6,0.01559668597,0.06071099865,0.1164919439,1.001938875,3.1557225,4.3348961,8.217614,140560,1535327200,0.01646588333,0.01710988
8,12,0.001305906279,0.01841747268,0.005657306153,1.009745566,4.8822615,5.935587,11.9695119,511888,1538437600,0.01580955714,0.01719316667
12,18,0.001006085143,0.006389070385,0.002028039799,1.037474001,7.2694271,13.6728123,18.2218653,1114768,1541548000,0.01742558333,0.01861901667
16,24,0.0009715689667,0.006401172297,0.001668315341,1.055973916,9.7036657,17.0484546,24.0189254,1949200,1544658400,0.01698452857,0.01726431667
20,30,0.0008859820111,0.004221765105,0.001470122561,1.042458121,13.0391422,20.8292775,31.102032,3015184,1547768800,0.01873192,0.01876063333
24,36,0.0008455812222,0.00388626294,0.001306616871,1.079561968,16.6041094,23.6092608,43.7858296,4312720,1550879200,0.01763896667,0.01731913333

